Spectrally-encoded non-scanning imaging through a fiber

With the advent of neuroimaging and microsurgery, there is a rising need for capturing images through an optical fiber. We present an approach of imaging through a single fiber without mechanical scanning by implementing spatial-spectral encoding. The spectral encoding is achieved through a microfabricated spectral filter array, where light from different spatial pixels is coded with a highly orthogonal spectrum. The image is then computationally recovered via pseudo inverse of the encoding process. We demonstrate imaging of a $4 \times 4$ binary object at the proximity of the spectral filter array using $560-625nm$ wavelength band. The recovered image maintains an error rate of $<11\%$ when measured using a spectrometer with a spectral resolution of $1.5nm$. The image remains unchanged with fiber bending or moving. Thus our approach shows a more robust way to image through a single optical fiber, with potential applications in compact endoscopes and angioscopes.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

